Star Formation in Luminous LoBAL Quasars at 2.0<z<2.5

Low-ionisation broad absorption line quasars (LoBALs) mark an important, yet poorly understood, population of quasars showing direct evidence for energetic mass outflows. We outline a sample of 12 luminous (L$_{\rm{bol}}$ $>$10$^{46}$ergs$^{-1}$) LoBALs at 2.0$<$z$<$2.5 - a key epoch in both star formation and black hole accretion, which have been imaged as part of a targeted program with the \textit{Herschel} Spectral and Photometric Imaging REceiver (SPIRE). We present K-band NOTCam spectra for three of these targets, calculating their spectroscopic redshifts, black hole masses and bolometric luminosities, and increasing the total number of LoBAL targets in our sample with spectral information from five to eight. Based on FIR obeservations from \textit{Herschel} SPIRE, we derive prolific SFRs ranging 740 - 2380M$_{\rm{\odot}}$yr$^{-1}$ for the detected targets, consistent with LoBALs existing in an evolutionary phase associated with starburst activity. Furthermore, an upper limit of $<$440M$_{\rm{\odot}}$yr$^{-1}$ is derived for the non-detections, meaning moderate-to-high SFRs cannot be ruled out, even among the undetected targets. Indeed, we detect an enhancement in both the SFRs and FIR fluxes of LoBALs compared to HiBAL and non-BAL quasars, further supporting the evolutionary LoBAL paradigm. Despite this enhancement in SFR however, the environments of LoBALs appear entirely consistent with the general galaxy population at 2.0$<$z$<$2.5.

==> ExampleFiles/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
